CII and HI 21-cm line intensity mapping from the EoR: Impact of the light-cone effect on auto and cross-power spectra

CII line intensity mapping (LIM) is a potential technique to probe the early galaxies from the Epoch of Reionization (EoR). Several experiments e.g. CONCERTO, TIME, CCAT-p are underway to map the CII LIM signal fluctuations from the EoR, enabling us to estimate the CII power-spectrum and CII$\times$21-cm cross-power spectrum. Observed LIM signal will have its time evolution embedded in it along the Line of Sight (LoS) due to the finite travel time of the signal from its origin to the observer. We have investigated this so-called light-cone effect on the observed statistics of our semi-numerically simulated CII signal from the EoR. Using a suit of simulated CII and neutral hydrogen 21-cm maps and corresponding light-cone boxes, we have shown that the light-cone effect can impact the CII power spectrum by more than 15% at large scales ($k\sim 0.1\, \text{Mpc}^{-1}$, at $z=6.8$). We have also observed that the impact of light-cone effect on the CII power spectrum drops with decreasing redshift within the redshift range considered here ($7.2 \lesssim z \lesssim 6$). The CII$\times$21-cm cross-power spectrum is also affected by light-cone, and in our models where reionization ends before $z=6$, we find that the maximum impact on cross-power can reach up to 20%. At $z=6.4$, we find comparatively pronounced variation in the light-cone effect with reionization history on the cross power. Faster reionization histories have a more drastic light-cone effect on cross-power. We conclude that we need to incorporate the light-cone in order to properly model the signal, constrain the EoR-related astrophysical parameters and reionization history using the CII$\times$21-cm cross-power spectrum.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

main.tex            Main tex file of the manuscript
references.bib      Bibtex file for all the references
                    used in the manuscript

C2HI_cps_ver2.eps   EPS image used in the manuscript
CII_map_7.200.png   PNG image used in the manuscript
CII_pwr_ver2.eps    EPS image used in the manuscript
HI_pwr_ver2.eps     EPS image used in the manuscript
lc.png              PNG image used in the manuscript
xHI_vs_z.eps        EPS image used in the manuscript

% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
